Demographics of Hierarchical Black Hole Mergers in Dense Star Clusters

With about a hundred mergers of binary black holes (BBHs) detected via gravitational waves by the LIGO-Virgo-KAGRA (LVK) Collaboration, our understanding of the darkest objects in the Universe has taken unparalleled steps forward. While most of the events are expected to consist of BHs directly formed from the collapse of massive stars, some may contain the remnants of previous BBH mergers. In the most massive globular clusters and in nuclear star clusters, successive mergers can produce second- (2G) or higher-generation BHs, and even form intermediate-mass BHs. Overall, we predict that up to $\sim 10\%$, $\sim 1\%$ or $\sim 0.1\%$ of the BBH mergers have one component being a 2G, 3G, or 4G BH, respectively. Assuming that $\sim 500$ BBH mergers will be detected in O4 by LVK, this means that $\sim 50$, $\sim 5$, or $\sim 0.5$ events, respectively, will involve a 2G, 3G, or 4G BH, if most sources are produced dynamically in dense star clusters. With their distinctive signatures of higher masses and spins, such hierarchical mergers offer an unprecedented opportunity to learn about the BH populations in the densest stellar systems and to shed light on the elusive intermediate-mass BHs that may form therein.

==> referee_response.txt <==
ANSWERS TO THE REVIEWER'S COMMENTS TO THE PAPER "Demographics of Hierarchical Black Hole Mergers in Dense Star Clusters", ref. AAS45270, by G. Fragione and F. Rasio

============================================

1.

Referee: The section Method needs more careful discussion and presentation of the assumptions used for the presented semi-analytical model. The basic assumptions are extensively discussed in the cited paper by Antonini & Gieles (2020a), but in my opinion, this is not enough for the reader to fully understand all the physical implications of the presented model. Some of the main assumptions should be repeated and clarified. They are the following:

Authors: We thank the referee for this comment. We have added several sentences in the text to further clarify the method we use to the reader.

============================================

2.

Referee: It should be made clear what SNe model is taken and whether mass fallback and scaled by BH mass momentum conservation are applied together. Such an approach will maximize the number of retained BHs. It should also be made clear in the text that the velocity dispersion in Eq. 3 is 1D, but the escape velocity in Eq. 4 is 3D.;

Authors: We have rephrased our sentences around Equation 3 and Equation 4 to make our assumptions more clear.


============================================

3.

Referee: It should be made clear that primordial binaries are not considered in this model;

Authors: Done. Added a comment in the paragraph before Equation 3.


============================================

4.

Referee: It should be made clear that a cluster in the model is considered isolated;

Authors: Done. Added a comment right before Equation 11.


============================================

5.

Referee: How is the BH mass function that evolves with time constructed? The BH mass function is constantly changed because of BH mergers and BH being kicked out of the system.;

Authors: The initial BH population is obtained through the initial sampling of massive stars and evolution via SSE, as described in the beginning of Section 2.1. We then keep track of all the BHs we have in a star cluster simulation. Therefore, the two merging BHs are replace by a single remnant BH, while if BHs are ejected (either dynamically or by recoil kicks after mergers), they are removed from the cluster. We have added a clarification about this point at the end of Section 2.3.


============================================

6.

Referee: It should be made clear how exactly the masses of BBH components are picked up and how exactly the mass of the intruder is picked up.;

Authors: We clarified both points.


============================================

7.

Referee: What is the definition of the soft-hard boundary for the newly formed binary? Is the average mass taken for all BH in BHS or for all stars in BHS?

Authors: We have added the equation in the beginning of Sect. 2.3.


============================================

8.

Referee: Are the other BBHs formed before the BBH under consideration is kicked out or merged?

Authors: As said in the text, we follow one BBH at a time, which we assume dominates the heating of the cluster at all times.


============================================

9.

Referee: Is the new BBH formed when the acting BBH is kicked out to the halo and needs time to come back to the cluster core?

Authors: The new BBH forms after the BBH that we follow either merges or is ejected from the cluster. We have added a sentence at the end of Section 2.3 to clarify this point.


============================================

10.

Referee: The Discussions and Conclusions section requires a more thorough discussion to place the results obtained in a larger physical picture of the ecology of the merging BHs. In particular, the following points should be addressed:

Authors: We thanks the referee for this comment. We have now widened the discussion in our last Section following his/her suggestions.


============================================

11.

Referee: The obtained BH merger rates are already comparable with the observed ones, but they only take into account one physical process leading to BH mergers. Adding other processes will make the merger rate too large compared to observations. This suggests that the model strongly overestimates the rates and possibly also the ratios between different merger generations;

Authors: We agree with the referee. However, we want to stress that our paper does not want to directly match LVK results, rather we want to show general trends in the BBH merger rate. We also wanted to focus on showing how the number and rates of mergers of different generations varies as a function of the parameters that describe the star cluster population (as their masses, radii, etc.). Since these parameters have typically large error bars and are to difficult to constrain, we use LVK data on repeated mergers to constrain them. We have added comments on this.

============================================

12.

Referee: How will primordial binaries affect obtained results? It seems that by adding them, the merger rate should increase. Additionally, BH masses can be larger because of mass transfers in binaries;

Authors: We added discussion about primordial binaries.


============================================

13.

Referee: The BH merger rates are computed on the basis of very limited initial properties of star clusters. What would be the effect on the rates if more dense and more sparse clusters will be included?

Authors: As one would expect, less dense clusters would produce fewer mergers, hence fewer repeated mergers. We have added a comment on this. We have added a comment on this.


============================================

14.

Referee: How will the assumption about isolated clusters influence the obtained results? The simulations of clusters with multiple stellar populations suggest that initially clusters should be tidally filled in order to strongly reduce the number of stars from the first population;

Authors: This is a good question that needs further investigation when implement the effect of tidal fields in our code. Clusters with stronger tidal fields are typically more compact, which would favor BBH mergers, but are also more susceptible to be tidally disrupted, therefore halting the production of BBH mergers. We added discussion about this and pointed out in the Discussion Section that we do not model the influence of a tidal field.


============================================

15.

Referee: Considered in the model star clusters are relatively dense, so one should expect that the runaway mergers of MS stars can happen and they will produce very massive MS stars which can avoid PISNe and directly form very massive BHs with masses larger than a hundred Mo and possibly much more. The presence of such massive IMBH, right from the beginning of the cluster evolution, can substantially change the obtained conclusions about the merger ratios between different merger generations. Also, TDE with MS stars present in BHS can contribute to the IMBH mass build-up.

Authors: We thanks the referee for this point. Indeed, a runaway process can take place in particularly dense star clusters, creating an IMBH, whose evolution could affect the evolution of the overall cluster. We have added a comment on this.


============================================

16.

Referee: Page 2, left column, lines - 89-93. I think the present MC codes are able to simulate even nuclear star clusters. Of course, it will be very time-consuming, but doable. Also, Nbody6++GPU is able to simulate models at least up to about a few million objects. Citation to Giersz et al. 2019 would be more appropriate hear than Giersz et al. 2005;

Authors: We updated the reference to Giersz et al. 2019. 

Current MC and Nbody codes can simulate large clusters, but they are nevertheless limited by their density. For very high densities, big clusters with more than a million objects won't be feasible to run.


============================================

17.

Referee: Eq. (4) (M_{CL}/(10^5 Mo))^(1/3) should read (M_{CL}/(10^5 Mo))^(1/2);

Authors: Fixed.


============================================

18.

Referee: Page 13, right column, lines 567-569. I think the relativistic recoil kicks of several hundred km/s should be enough to kick out BH from even densest star clusters;

Authors: Right; we have removed the word "several" to avoid confusion.


============================================

19.

Referee: Page 13, right column, lines 574-579 - See comment in the point 1). I think this sentence should be a bit softened;

Authors: See reply to the referee's comment N16.


============================================

20.

Referee: If possible, update the reference list.

Authors: We have updated it with some additional references.


============================================

We thank the referee again for a constructive report and we hope that the revised version of the manuscript will be accepted for publication.

Sincerely,
G. Fragione and F. Rasio

